Slimming Down LLMs Without Losing Their Minds

This paper investigates and validates the impact of fine-tuning on large language model performance, focusing on parameter-efficient methods (LoRA and QLoRA). We evaluate model capabilities across three key domains: (1) commonsense reasoning (HellaSwag), (2) mathematical reasoning (GSM8K), and (3) multi-domain knowledge (MMLU-CS). Our findings demonstrate that: (1) LoRA-based methods effectively improve task-specific performance while maintaining computational efficiency, and (2) performance strongly depends on alignment between fine-tuning dataset and benchmark tasks. The study provides both theoretical insights into parameter-efficient mechanisms and practical guidance for developers implementing efficient LLM adaptation with limited resources.

==> Readme.txt <==
How to compile tex file (with bibtex): 

0) remove ( if exist)  x.bib
1) latex   YourTeXFileName
2) bibtex  YourTeXFileName
3) latex   YourTeXFileName
4) latex   YourTeXFileName


Then you can make ps and pdf files

Remark: if Bibliography is not changed then you can omit items 0)1)2) 
